Improving the Bootstrap of Blind Equalizers with Variational Autoencoders

We evaluate the start-up of blind equalizers at critical working points, analyze the advantages and obstacles of commonly-used algorithms, and demonstrate how the recently-proposed variational autoencoder (VAE) based equalizers can improve bootstrapping.

==> data_files/CD.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.92500000000000	0	15.9062000000000	37.3000000000000
1			5.87190000000000	1	23.3871000000000	138.600000000000
1.50000000000000	5.77120000000000	1	42.4516000000000	488.900000000000
2			5.49830000000000	7	57.4800000000000	1153
2.50000000000000	5.33060000000000	30	107			2048



==> data_files/CD_572_CMA.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.19541168212891	15	60.5294117647059	15.8897058823529
1			5.18930387496948	17	59.8666666666667	0.552380952380953
1.50000000000000	5.14590549468994	17	62.6000000000000	31.8285714285714
2			5.09256124496460	18	66.9285714285714	78.9945054945055
2.50000000000000	5.10531377792358	12	65.1000000000000	60.3052631578948


==> data_files/CD_572_CMA_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	4.99057006835938	20	77.7500000000000	1.84090909090909
1			4.99459648132324	19	79.3846153846154	21.5897435897436
1.50000000000000	5.02447700500488	23	77.3333333333333	1.50000000000000
2			5.00401544570923	14	78.6666666666667	9.05882352941177
2.50000000000000	5.02256202697754	24	77.7500000000000	0.500000000000000


==> data_files/CD_572_CMAbatch.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.17214107513428	18	35.6428571428571	39.9395604395604
1			5.13963174819946	13	35.7894736842105	2.73099415204678
1.50000000000000	5.07676887512207	19	41.6923076923077	88.7307692307692
2			5.10823774337769	20	40.2500000000000	160.386363636364
2.50000000000000	5.02429914474487	27	48.8000000000000	507.700000000000


==> data_files/CD_572_CMAbatch_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.07512474060059	24	45.6250000000000	40.5535714285714
1			5.08792781829834	25	50	23
1.50000000000000	5.09107637405396	20	46.4166666666667	32.8106060606061
2			5.07303380966187	22	50.8000000000000	191.066666666667
2.50000000000000	5.07894325256348	24	47.2500000000000	10.5000000000000


==> data_files/CD_572_CMAflex.txt <==
L_cd			BMI			num_fail	pos_conv	median_pos	var_fail
0.500000000000000	NaN	32	NaN	NaN	NaN
1	NaN	32	NaN	NaN	NaN
1.50000000000000	NaN	32	NaN	NaN	NaN
2	NaN	32	NaN	NaN	NaN
2.50000000000000	NaN	32	NaN	NaN	NaN



==> data_files/CD_572_CMAflex_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	NaN	32	NaN	NaN
1			NaN	32	NaN	NaN
1.50000000000000	NaN	32	NaN	NaN
2			NaN	32	NaN	NaN
2.50000000000000	NaN	32	NaN	NaN



==> data_files/CD_572_CMAflex_thr45.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	4.61346483230591	24	10	0.285714285714286
1			4.62518978118897	21	10	0.400000000000000
1.50000000000000	4.60994577407837	24	10.1250000000000	0.125000000000000
2			4.58141422271729	23	10.4444444444444	0.277777777777778
2.50000000000000	4.56604385375977	23	10.8888888888889	0.111111111111111



==> data_files/CD_572_VAE.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.70378351211548	0	28.9062500000000	214.732862903226
1			5.68327999114990	0	37.5312500000000	288.386088709677
1.50000000000000	5.65554571151733	1	52.1935483870968	173.361290322581
2			5.62528848648071	9	62.0434782608696	273.407114624506
2.50000000000000	5.53606986999512	23	64.1111111111111	162.611111111111



==> data_files/CD_572_VAE_M15est15.txt <==
L_cd			BMI			num_fail	pos_conv	median_pos	var_fail
0.500000000000000	5.68299007415772	0	26.1562500000000	21	226.845766129032
1			5.65460586547852	1	43.0645161290323	40	293.462365591398
1.50000000000000	5.59916687011719	3	51.7931034482759	55	272.741379310345
2			5.48813247680664	16	63.3125000000000	91	178.229166666667
2.50000000000000	5.31395721435547	31	79	NaN	0


==> data_files/CD_572_VAE_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.70267343521118	0	29.1250000000000	198.112903225806
1			5.68549013137817	0	33.4062500000000	236.313508064516
1.50000000000000	5.65984201431274	1	45.3225806451613	135.759139784946
2			5.62412834167481	10	65.5454545454546	246.164502164502
2.50000000000000	5.55677938461304	24	72.7500000000000	212.500000000000



==> data_files/CD_572_VAEflex.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.70226478576660	0	3.03125000000000	2.09576612903226
1			5.70139694213867	0	3.96875000000000	2.61189516129032
1.50000000000000	5.61639356613159	2	7.10000000000000	4.30000000000000
2			5.55723905563355	10	7.81818181818182	5.67965367965368
2.50000000000000	5.48608779907227	28	8.25000000000000	4.91666666666667


==> data_files/CD_572_VAEflex_M15est15.txt <==
L_cd			BMI			num_fail	pos_conv	median_pos	var_fail
0.500000000000000	5.68830728530884	0	2.59375000000000	2	1.15221774193548
1			5.68013525009155	2	3.66666666666667	3	2.57471264367816
1.50000000000000	5.61298799514771	8	5.87500000000000	6	4.28804347826087
2			5.38602876663208	20	8.41666666666667	NaN	5.53787878787879
2.50000000000000	5.31010866165161	28	8	NaN	4


==> data_files/CD_572_VAEflex_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.69685459136963	0	3.06250000000000	1.86693548387097
1			5.68551874160767	1	5.32258064516129	3.55913978494624
1.50000000000000	5.66802072525024	5	6.44444444444445	3.64102564102564
2			5.53234577178955	22	9.10000000000000	1.87777777777778
2.50000000000000	5.69098615646362	29	7.66666666666667	0.333333333333333



==> data_files/CD_CMA.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.9374037	0	19.156250	0.13608871
1		5.9345503	1	19.193548	0.16129032
1.5000000	5.9303493	3	19.448277	0.25615764
2		5.8512478	7	22.440001	44.590000
2.5000000	5.8665142	10	21.818182	20.346321


==> data_files/CD_CMA15.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.87841510772705	0	19.1562500000000	0.136088709677419
1			5.87584400177002	0	19.1875000000000	0.157258064516129
1.50000000000000	5.87077426910400	1	19.4838709677419	0.258064516129032
2			5.84507131576538	3	20.3793103448276	8.02955665024631
2.50000000000000	5.79861593246460	12	21.9000000000000	21.3578947368421


==> data_files/CD_CMA25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.82994365692139	0	37	0
1			5.82833433151245	0	37	0
1.50000000000000	5.82604169845581	6	37.0384615384615	0.0384615384615385
2			5.81253099441528	9	37.2608695652174	0.383399209486166
2.50000000000000	5.79582118988037	16	37.5625000000000	0.795833333333333


==> data_files/CD_CMAbatch.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.88531446456909	0	1	0
1			5.88340473175049	0	1.34375000000000	0.232862903225806
1.50000000000000	5.87764167785645	0	2	0
2			5.86627054214478	0	2.03125000000000	0.0312500000000000
2.50000000000000	5.82285594940186	2	2.93333333333333	0.202298850574713


==> data_files/CD_CMAbatch_1e4.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.86845016479492	0	1			0
1			5.86666440963745	0	1.84375000000000	0.136088709677419
1.50000000000000	5.86104249954224	0	2			0
2			5.85051965713501	0	2			0
2.50000000000000	5.81527042388916	0	3.15625000000000	0.136088709677419



==> data_files/CD_CMAbatch_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.87561130523682	0	2	0
1			5.87739324569702	0	2	0
1.50000000000000	5.87692737579346	0	2	0
2			5.87606334686279	1	2.03225806451613	0.0322580645161290
2.50000000000000	5.87512636184692	1	2.80645161290323	0.294623655913979


==> data_files/CD_CMAflex.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.7406936	0	1	0
1	5.7365608	0	1	0
1.5000000	5.7249274	0	1.6250000	0.24193548
2	5.7111769	0	2	0
2.5000000	5.6760340	3	2.0344827	0.034482758



==> data_files/CD_CMAflex2e5.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.7406936	0	1	0
1	5.7365608	0	1	0
1.5000000	5.7249274	0	1.6250000	0.24193548
2	5.7111769	0	2	0
2.5000000	5.6760340	3	2.0344827	0.034482758


==> data_files/CD_CMAflex3e5.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.8013968	0	1	0
1	5.8002019	0	1.0625000	0.060483869
1.5000000	5.7951903	0	1.7812500	0.17641129
2	5.7778206	3	2	0
2.5000000	5.7106957	7	2.0400000	0.039999999


==> data_files/CD_CMAflex4e5.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.8385367	0	1.7812500	0.17641129
1	5.8337607	0	2	0
1.5000000	5.8281560	0	2	0
2	5.8080001	7	2	0
2.5000000	5.7445369	14	2.2777777	0.56535947


==> data_files/CD_CMAflexM25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.61275053024292	0	4	0
1			5.60714101791382	0	4	0
1.50000000000000	5.60840654373169	2	4	0
2			5.59786462783814	10	4.09090909090909	0.0865800865800866
2.50000000000000	5.60058641433716	10	4	0



==> data_files/CD_CMAflex_4e5.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.72630357742310	0	1.06250000000000	0.0604838709677419
1			5.72351694107056	0	1.81250000000000	0.157258064516129
1.50000000000000	5.71255826950073	1	2			0
2			5.67129850387573	4	2.17857142857143	0.448412698412698
2.50000000000000	5.60130977630615	13	2.42105263157895	1.59064327485380



==> data_files/CD_VAE.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.92500000000000	0	15.9062000000000	37.3000000000000
1			5.87190000000000	1	23.3871000000000	138.600000000000
1.50000000000000	5.77120000000000	1	42.4516000000000	488.900000000000
2			5.49830000000000	7	57.4800000000000	1153
2.50000000000000	5.33060000000000	30	107			2048



==> data_files/CD_VAE_M15est15.txt <==
L_cd			BMI			num_fail	pos_conv	median_pos	var_fail
0.500000000000000	5.93059921264648	0	12.8125000000000	10	32.7379032258065
1			5.88195466995239	0	18.6562500000000	15	91.7167338709677
1.50000000000000	5.78674268722534	0	28.5000000000000	22	262.387096774194
2			5.58862257003784	14	44.1111111111111	69	352.222222222222
2.50000000000000	NaN			32	NaN			NaN	NaN


==> data_files/CD_VAE_M15est25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.97211360931397	3	14.4137931034483	115.108374384236
1			5.94576025009155	0	20.1875000000000	213.641129032258
1.50000000000000	5.91124057769775	0	25.4687500000000	107.353830645161
2			5.87371206283569	3	35.3448275862069	123.805418719212
2.50000000000000	5.83922719955444	20	39.9166666666667	216.083333333333



==> data_files/CD_VAE_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.97005891799927	0	11.4062500000000	30.8941532258065
1			5.94733905792236	0	14.9687500000000	22.8699596774194
1.50000000000000	5.91575431823731	1	21.8387096774194	37.7397849462366
2			5.88135242462158	7	34.4000000000000	138.916666666667
2.50000000000000	5.84614896774292	20	45.3333333333333	486.969696969697



==> data_files/CD_VAEflex.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.97858858108521	0	1.28125000000000	0.273185483870968
1			5.97707223892212	0	1.68750000000000	0.544354838709677
1.50000000000000	5.97447395324707	0	2.78125000000000	0.950604838709677
2			5.96926546096802	8	3.66666666666667	1.88405797101449
2.50000000000000	5.93264436721802	15	4.94117647058824	5.55882352941176


==> data_files/CD_VAEflex_15e3.txt <==
L_cd			BMI			num_fail	pos_conv	median_pos	var_fail
0.500000000000000	5.98209238052368	0	1.68750000000000	1	0.737903225806452
1			5.98106002807617	0	2.03125000000000	2	0.805443548387097
1.50000000000000	5.97827339172363	0	2.90625000000000	3	0.732862903225807
2			5.93692350387573	6	4.53846153846154	5	3.53846153846154
2.50000000000000	5.93177032470703	20	5.16666666666667	NaN	3.42424242424242


==> data_files/CD_VAEflex_M15est15.txt <==
L_cd			BMI			num_fail	pos_conv	median_pos	var_fail
0.500000000000000	5.94730567932129	0	1.18750000000000	1	0.157258064516129
1			5.92283105850220	0	1.50000000000000	1	0.645161290322581
1.50000000000000	5.84596967697144	0	2.68750000000000	2	2.60887096774194
2			5.52527332305908	4	4.85714285714286	4	3.97883597883598
2.50000000000000	NaN			32	NaN			NaN	NaN


==> data_files/CD_VAEflex_M25.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.97054958343506	0	1.34375000000000	0.361895161290323
1			5.96995353698731	0	1.59375000000000	0.378024193548387
1.50000000000000	5.96900606155396	1	3.12903225806452	0.916129032258065
2			5.96672153472900	14	3.77777777777778	1.47712418300654
2.50000000000000	5.91638135910034	23	6.11111111111111	5.86111111111111


==> data_files/CD_VAEflex_M25_15e3.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.97702884674072	0	1.21875000000000	0.176411290322581
1			5.97603988647461	0	1.62500000000000	0.241935483870968
1.50000000000000	5.97520112991333	1	3.58064516129032	1.85161290322581
2			5.97299480438232	12	4.60000000000000	1.93684210526316
2.50000000000000	5.95399951934814	19	5.84615384615385	4.30769230769231


==> data_files/CD_old/CD.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.92500000000000	0	15.9062000000000	37.3000000000000
1			5.87190000000000	1	23.3871000000000	138.600000000000
1.50000000000000	5.77120000000000	1	42.4516000000000	488.900000000000
2			5.49830000000000	7	57.4800000000000	1153
2.50000000000000	5.33060000000000	30	107			2048



==> data_files/CD_old/CD_CMA.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.9374037	0	19.156250	0.13608871
1		5.9345503	1	19.193548	0.16129032
1.5000000	5.9303493	3	19.448277	0.25615764
2		5.8512478	7	22.440001	44.590000
2.5000000	5.8665142	10	21.818182	20.346321


==> data_files/CD_old/CD_CMAflex.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.7406936	0	1	0
1	5.7365608	0	1	0
1.5000000	5.7249274	0	1.6250000	0.24193548
2	5.7111769	0	2	0
2.5000000	5.6760340	3	2.0344827	0.034482758



==> data_files/CD_old/CD_CMAflex2e5.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.7406936	0	1	0
1	5.7365608	0	1	0
1.5000000	5.7249274	0	1.6250000	0.24193548
2	5.7111769	0	2	0
2.5000000	5.6760340	3	2.0344827	0.034482758


==> data_files/CD_old/CD_CMAflex3e5.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.8013968	0	1	0
1	5.8002019	0	1.0625000	0.060483869
1.5000000	5.7951903	0	1.7812500	0.17641129
2	5.7778206	3	2	0
2.5000000	5.7106957	7	2.0400000	0.039999999


==> data_files/CD_old/CD_CMAflex4e5.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.8385367	0	1.7812500	0.17641129
1	5.8337607	0	2	0
1.5000000	5.8281560	0	2	0
2	5.8080001	7	2	0
2.5000000	5.7445369	14	2.2777777	0.56535947


==> data_files/CD_old/CD_VAE.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.500000000000000	5.92500000000000	0	15.9062000000000	37.3000000000000
1			5.87190000000000	1	23.3871000000000	138.600000000000
1.50000000000000	5.77120000000000	1	42.4516000000000	488.900000000000
2			5.49830000000000	7	57.4800000000000	1153
2.50000000000000	5.33060000000000	30	107			2048



==> data_files/CD_old/CD_VAEflex.txt <==
L_cd			BMI			num_fail	pos_conv	var_fail
0.50000000	5.9500823	0	1.4687500	0.57963711
1		5.9279680	0	2.1250000	0.75806451
1.5000000	5.8640814	0	3.6562500	1.9102823
2		5.5915995	4	8.0714283	27.846561
2.5000000	5.2376480	23	10.444445	16.777779


==> data_files/data_64PCS4125.txt <==
snr theory cma vaeloss vaenn mmse20 dfe
9 0.27162 NaN NaN NaN 0.3631 0.3813
10 0.20107 NaN NaN NaN 0.2904 0.3051
11 0.13839 NaN NaN NaN 0.2200 0.2294
12 0.087024 0.82027 0.35947 NaN 0.1555 0.1567
13 0.048915 0.81786 0.17872 NaN 0.1014 0.0973
14 0.023931 0.81697 0.10606 NaN 0.0589 0.0528
15 0.0098878 0.81493 0.046212 NaN 0.0313 0.0238
16 0.0033089 0.8162 0.016686 NaN 0.0135 0.0089
17 0.0008483 0.81219 0.0055203 NaN 0.0049 0.0026
18 NaN 0.8094 0.0014765 NaN 0.0014 0.0006







==> data_files/data_64PCS572.txt <==
snr 	theory 	cma 	vaeloss 	vaenn 	mmse 	dfe 	mmse2
14 	0.29099 	NaN 	NaN 		NaN 	NaN 	NaN 	NaN	
15 	0.21656 	NaN 	NaN 		NaN 	0.3204  0.33146 0.3156
16 	0.1502 	0.31011 0.2747 	NaN 	0.2459 0.25099  0.24143
17 	0.095383 	0.24562 0.18353 	NaN 	0.1787 0.17625  0.1715
18 	0.054422 	0.18495 0.11817 	NaN 	0.1171 0.10793  0.1132
19 	0.0271 	0.13145 0.069573 	NaN 	0.0728 0.059291 0.0674
20 	0.011467 	0.087429 0.037002 	NaN 	0.0399 0.028047 0.035693
21 	0.0039313 	0.052557 0.017317 	NaN 	0.0188 0.010731 0.015633
22 	0.0010508 	0.029594 0.0068706 	NaN 	0.0078 0.0032753 0.0059939
23 	NaN 		0.014785 0.0023038 	NaN 	0.0027 0.00078951 0.0017635
24 	NaN 		0.0064802 NaN 		NaN 	0.0007 0.000128 0.00038146




==> data_files/data_64QAM.txt <==
snr theory cma 	vaeloss vaenn 		mmse20	dfe
16 0.27405 NaN 	NaN 	NaN		NaN	NaN
17 0.20328 NaN 	0.31479 0.33311	0.2997	0.3079
18 0.14045 0.26792 	0.23375 0.25059	0.2275	0.2311
19 0.088805 NaN 	0.16456 0.1811		0.1635	0.1602
20 0.050416 0.15768 	0.10857 0.12245	0.1062	0.0983
21 0.025024 NaN 	0.064554 0.076261	0.0632	0.0542
22 0.010517 0.075385 	0.034538 0.044826	0.0328	0.0248
23 0.0035968 NaN 	0.016726 0.02213	0.0148	0.0097
24 0.0009449 0.025805 	0.006798 0.010808	0.0056	0.0029
25 NaN	    NaN 	0.002425 0.0039365	0.0017	0.0007



==> data_files/polrot_CMA.txt <==
theta		BMI		num_fail	pos_conv	var_fail
0.62831855	5.8754792	0	19.281250	0.20866935
0.65973443	5.8759999	0	19.187500	0.15725806
0.69115037	5.8750567	3	19.103449	0.096059114
0.72256631	5.8769226	10	19.318182	0.22727273
0.75398225	5.8747587	10	19.090910	0.086580090
0.78539819	5.8750501	14	19.055555	0.055555556
0.81681406	5.8739467	15	19.176470	0.15441176
0.84823000	5.8747573	9	19.217392	0.17786561


==> data_files/polrot_CMAbatch.txt <==
theta		BMI		num_fail	pos_conv	var_fail
0.62831855	5.8800201	0	1.9375000	0.060483869
0.65973443	5.8799162	0	2		0
0.69115037	5.8796635	0	2		0
0.72256631	5.8790584	0	2	0
0.75398225	5.8791752	6	2.0384614	0.038461540
0.78539819	5.8778815	19	2	0
0.81681406	5.8782778	5	2	0
0.84823000	5.8794909	2	2	0


==> data_files/polrot_CMAflex.txt <==
theta		BMI		num_fail	pos_conv	median_pos	var_fail
0.62831855	5.8351321	1	1.9677420	2	0.032258064
0.65973443	5.8309259	0	2	2	0
0.69115037	5.8307509	4	2	2	0
0.72256631	5.8317089	7	2	2	0
0.75398225	5.8322053	9	2	2	0
0.78539819	5.8337998	20	2	NaN	0
0.81681406	5.8364935	12	2	2	0
0.84823000	5.8296108	8	2	2	0


==> data_files/polrot_CMAflex_64runs.txt <==
theta			BMI			num_fail	pos_conv	var_fail
0.72256631	5.8317089	7	2	0
0.75398225	5.8322053	9	2	0
0.78539819	5.8322535	32	2	0
0.81681406	5.8364935	12	2	0
0.84823000	5.8296108	8	2	0


==> data_files/polrot_VAE.txt <==
theta			BMI			num_fail	pos_conv	var_fail
0.62831855	5.8695831	0	23.406250	24	56.248993
0.65973443	5.8679738	0	24.562500	21	136.83467
0.69115037	5.8691378	1	25.645161	23	86.436562
0.72256631	5.8661494	0	22.718750	20	67.047379
0.75398225	5.8715882	0	28		25	132.32259
0.78539819	5.8680110	0	26.718750	24	89.886086
0.81681406	5.8703275	0	29.406250	23	395.02319
0.84823000	5.8730340	0	25.343750	24	102.23286


==> data_files/polrot_VAE_M15est25.txt <==
theta		BMI		num_fail	pos_conv	median_pos	var_fail
0.62831855	5.9469805	7	27.320000	25	378.72665
0.65973443	5.9461961	10	32.863636	38	285.74243
0.69115037	5.9473958	8	36.375000	43	402.85327
0.72256631	5.9476776	8	34.625000	38	368.15762
0.75398225	5.9474845	11	40.047619	52	373.14761
0.78539819	5.9471455	9	36.217392	46	427.45059
0.81681406	5.9463377	10	37.318180	37	447.46536
0.84823000	5.9473066	7	31.639999	36	309.98999


==> data_files/polrot_VAE_M25.txt <==
theta		BMI		num_fail	pos_conv	median_pos	var_fail
0.72256631	5.9476914	7	28.280001	30	255.71001
0.75398225	5.9474573	5	22.703703	20	127.67806
0.78539819	5.9473777	3	29	27	219.14285
0.81681406	5.9473600	5	24.037037	22	175.57550
0.84823000	5.9382176	5	30.777779	31	320.56412


==> data_files/polrot_VAEflex.txt <==
theta			BMI			num_fail	pos_conv	var_fail
0.62831855	5.9225206	0	2.4375000	1.0927420
0.65973443	5.9216170	0	2.6250000	1.4032258
0.69115037	5.9268842	0	2.4375000	1.7379032
0.72256631	5.9284244	0	2.5937500	1.2812500
0.75398225	5.9271736	0	2.9375000	1.3508065
0.78539819	5.9281321	0	2.7812500	1.5312500
0.81681406	5.9243231	0	2.6250000	0.82258064
0.84823000	5.9305477	0	2.4375000	0.96370965


==> data_files/polrot_VAEflex_M15est25.txt <==
theta		BMI		num_fail	pos_conv	median_pos	var_fail
0.62831855	5.9259744	0	2.1875000	2	1.6411290
0.65973443	5.9304972	0	2.5625000	2	1.0282258
0.69115037	5.9252295	0	2.2812500	2	2.9183469
0.72256631	5.9260664	0	2.4062500	2	0.63608873
0.75398225	5.9223332	0	2.5000000	2	0.64516127
0.78539819	5.9240770	0	2.6875000	2	1.5120968
0.81681406	5.9277382	0	2.5937500	2	0.57157260
0.84823000	5.9287114	0	2.5000000	2	0.51612902


==> data_files/polrot_new/polrot_VAE_M15est25.txt <==
theta			BMI			num_fail	pos_conv	median_pos	var_fail
0.72256631	5.9476776	8	36		39	372.52173
0.75398225	5.9474845	11	41.380951	53	375.34763
0.78539819	5.9471455	9	37.652172	48	431.41898
0.81681406	5.9463377	10	38.818180	38	459.77490
0.84823000	5.9473066	7	33.040001	38	308.70667


==> data_files/polrot_new/polrot_VAE_M25.txt <==
theta			BMI			num_fail	pos_conv	median_pos	var_fail
0.72256631	5.9476914	7	29.680000	32	260.22665
0.75398225	5.9474573	5	24.148148	22	133.59259
0.78539819	5.9473777	3	30.379311	29	219.95813
0.81681406	5.9473600	5	25.444445	23	183.10257
0.84823000	5.9382176	5	32.185184	32	315.92593


==> data_files/polrot_verlauf.txt <==
ind	VAE		CMA1		CMA2		CMAbatch2	CMAbatch1
0	0.28632140	4.2839327	0.85905200	0.92142302	4.7614641
1	0.31377432	4.4605193	0.88436276	0.98474389	5.2352114
2	0.34815457	4.4799538	0.88587219	0.98714578	5.2997208
3	0.38378847	4.5024657	0.88836771	0.98851675	5.3338618
4	0.42261285	4.5185666	0.89351016	0.99158818	5.3630347
5	0.46938646	4.5340805	0.89719266	0.99326640	5.3860078
6	0.52693194	4.5493159	0.89748794	0.99582368	5.4048924
7	0.59643459	4.5555534	0.89879858	0.99767315	5.4324942
8	0.67908555	4.5590544	0.89912468	0.99857426	5.4578075
9	0.79223627	4.5555296	0.90082812	0.99960405	5.4812088
10	0.92474484	4.5581894	0.89668798	0.99926078	5.4980111
11	1.0800151	4.6262274	0.90139884	0.99953330	5.5256596
12	1.2586817	4.7057791	0.91234010	1.0026740	5.5559382
13	1.4746366	4.7670074	0.92064267	1.0059844	5.5801535
14	1.7383995	4.8344331	0.92547780	1.0115379	5.6002173
15	2.0279391	4.9080906	0.93431109	1.0116532	5.6261487
16	2.3514016	4.9818878	0.94160819	1.0147116	5.6460757
17	2.7021029	5.0535331	0.94745827	1.0181135	5.6590290
18	3.1027579	5.1275463	0.95511609	1.0208415	5.6715469
19	3.5376143	5.1968827	0.96152645	1.0235212	5.6898127
20	3.9501948	5.2654829	0.97304320	1.0290744	5.7070856
21	4.3349361	5.2688527	0.97290778	1.0283302	5.7152648
22	4.6903982	5.2718244	0.97478187	1.0266867	5.7228670
23	5.0036416	5.2784600	0.97507638	1.0282774	5.7260032
24	5.2620010	5.2763138	0.98006356	1.0267677	5.7304630
25	5.4836421	5.2817068	0.97870374	1.0294973	5.7305508
26	5.6593852	5.2839890	0.97920525	1.0294502	5.7349586
27	5.7926493	5.2867060	0.98106718	1.0300041	5.7388339
28	5.8560753	5.2827954	0.98001373	1.0305817	5.7463679
29	5.8567801	5.2857890	0.97971404	1.0305045	5.7475634
30	5.8580723	5.2849579	0.98029745	1.0272397	5.7514210
31	5.8576155	5.3221593	0.98495525	1.0281467	5.7583966
32	5.8587189	5.3586211	0.98614532	1.0298841	5.7636967
33	5.8600354	5.3910813	0.99069661	1.0273130	5.7706466
34	5.8606691	5.4350519	0.99463296	1.0257343	5.7773943
35	5.8605924	5.4670482	0.99693710	1.0249152	5.7866440
36	5.8607831	5.4989905	1.0013084	1.0270929	5.7922316
37	5.8599515	5.5401435	1.0032271	1.0271164	5.7996912
38	5.8608894	5.5785308	1.0081255	1.0261618	5.8036737
39	5.8592782	5.6134529	1.0135697	1.0274842	5.8099766
40	5.8579040	5.6564517	1.0147021	1.0290482	5.8179779
41	5.8581052	5.6607327	1.0154588	1.0298867	5.8182955
42	5.8575497	5.6588392	1.0178136	1.0281557	5.8229804
43	5.8559127	5.6575918	1.0179980	1.0294850	5.8241138
44	5.8557425	5.6581573	1.0163549	1.0324771	5.8235741
45	5.8552132	5.6551623	1.0176705	1.0323262	5.8232894
46	5.8544149	5.6598396	1.0140773	1.0317723	5.8236103
47	5.8553586	5.6526237	1.0147085	1.0322292	5.8270473
48	5.8557997	5.6538582	1.0132095	1.0342072	5.8301969
49	5.8572755	5.6561828	1.0139904	1.0352695	5.8312006
50	5.8571758	5.6530423	1.0166321	1.0363417	5.8300571
51	5.8567190	5.6642904	1.0166897	1.0381031	5.8340173
52	5.8568969	5.6808195	1.0165782	1.0395393	5.8342624
53	5.8567276	5.7036223	1.0197076	1.0413513	5.8371267
54	5.8560643	5.7103558	1.0210422	1.0415289	5.8413181
55	5.8570561	5.7293754	1.0218760	1.0423648	5.8457994
56	5.8567772	5.7433767	1.0274627	1.0415751	5.8517303
57	5.8571849	5.7604198	1.0303086	1.0418991	5.8555889
58	5.8588071	5.7749004	1.0320922	1.0413914	5.8572035
59	5.8587184	5.7885942	1.0330831	1.0408621	5.8613524
60	5.8587303	5.8068099	1.0350736	1.0409212	5.8667135
61	5.8603687	5.8089457	1.0362887	1.0429916	5.8702984
62	5.8587947	5.8053331	1.0367931	1.0421778	5.8715467
63	5.8586030	5.8020053	1.0366549	1.0417387	5.8719802
64	5.8582988	5.8071861	1.0359882	1.0412120	5.8722181
65	5.8578715	5.8096356	1.0357580	1.0423278	5.8694072
66	5.8569837	5.8126569	1.0343196	1.0438318	5.8689823
67	5.8562446	5.8134804	1.0334331	1.0430803	5.8685312
68	5.8567700	5.8120241	1.0371453	1.0427558	5.8705511
69	5.8573918	5.8133068	1.0360916	1.0405718	5.8708329
70	5.8576698	5.8104358	1.0344682	1.0402350	5.8716731
71	5.8559628	5.8183994	1.0362935	1.0370966	5.8709416
72	5.8567343	5.8272181	1.0360504	1.0372704	5.8718090
73	5.8568139	5.8341427	1.0369309	1.0378366	5.8740463
74	5.8574872	5.8386965	1.0388620	1.0378942	5.8754625
75	5.8571954	5.8418326	1.0429971	1.0382644	5.8773823
76	5.8588800	5.8473663	1.0424887	1.0355068	5.8786974
77	5.8596783	5.8542113	1.0455076	1.0358994	5.8801098
78	5.8589954	5.8602886	1.0448139	1.0369980	5.8788929
79	5.8579097	5.8648839	1.0474322	1.0386121	5.8799543
80	5.8581033	5.8741236	1.0494510	1.0381455	5.8791866
81	5.8597636	5.8743372	1.0469317	1.0397551	5.8800001
82	5.8602495	5.8737869	1.0476583	1.0424788	5.8798642
83	5.8606677	5.8723788	1.0473593	1.0395260	5.8794842
84	5.8619757	5.8748369	1.0458164	1.0399106	5.8809123
85	5.8613367	5.8747716	1.0436147	1.0380274	5.8836079
86	5.8600540	5.8752007	1.0473732	1.0391474	5.8844328
87	5.8582230	5.8754172	1.0454164	1.0378066	5.8838849
88	5.8573337	5.8759866	1.0451108	1.0378402	5.8855100
89	5.8582325	5.8777018	1.0433717	1.0392127	5.8859100
90	5.8581133	5.8777852	1.0431242	1.0386376	5.8853393
91	5.8578277	5.8777981	1.0459681	1.0390801	5.8857126
92	5.8568096	5.8809094	1.0481880	1.0375857	5.8861184
93	5.8572712	5.8851418	1.0470713	1.0393245	5.8865557
94	5.8567014	5.8890729	1.0486330	1.0398115	5.8866806
95	5.8579168	5.8923831	1.0493665	1.0392681	5.8863940
96	5.8583488	5.8959241	1.0481613	1.0408206	5.8863835
97	5.8592606	5.8997593	1.0465554	1.0416292	5.8864956
98	5.8590956	5.9023504	1.0464998	1.0413918	5.8858523
99	5.8590221	5.9063516	1.0491382	1.0415910	5.8862128
100	5.8591685	5.9099455	1.0490001	1.0414332	5.8868389
101	5.8599691	5.9103885	1.0468760	1.0411961	5.8875899
102	5.8603883	5.9123659	1.0438250	1.0407782	5.8894415
103	5.8591037	5.9135761	1.0454745	1.0432811	5.8907032
104	5.8583355	5.9124875	1.0465909	1.0418324	5.8908043
105	5.8574615	5.9122348	1.0474737	1.0451456	5.8917398
106	5.8579230	5.9119835	1.0468035	1.0451347	5.8914518
107	5.8576260	5.9121628	1.0491478	1.0462120	5.8911586
108	5.8594074	5.9109859	1.0473608	1.0448313	5.8927212
109	5.8587766	5.9102921	1.0474689	1.0448530	5.8936138
110	5.8589678	5.9086151	1.0491158	1.0461895	5.8942657
111	5.8578930	5.9104977	1.0505579	1.0450985	5.8932037
112	5.8588481	5.9090958	1.0525677	1.0466108	5.8923988
113	5.8598027	5.9090953	1.0491774	1.0444787	5.8927193
114	5.8602161	5.9110436	1.0488999	1.0455506	5.8920183
115	5.8595338	5.9125414	1.0493495	1.0428847	5.8895340
116	5.8592706	5.9150033	1.0505313	1.0428270	5.8891983
117	5.8591371	5.9162807	1.0502031	1.0434444	5.8909254
118	5.8590274	5.9189897	1.0526462	1.0451145	5.8930755
119	5.8590398	5.9210725	1.0517557	1.0439287	5.8929090
120	5.8590174	5.9240007	1.0516653	1.0450077	5.8934135
121	5.8595171	5.9261193	1.0544137	1.0446815	5.8945084
122	5.8596106	5.9294291	1.0532176	1.0443363	5.8954377
123	5.8614435	5.9298582	1.0536941	1.0457402	5.8929167
124	5.8616586	5.9300904	1.0531399	1.0472113	5.8936377
125	5.8620939	5.9312248	1.0513349	1.0483702	5.8954682
126	5.8629084	5.9286108	1.0503705	1.0463035	5.8968172
127	5.8639808	5.9278421	1.0517029	1.0463982	5.8974991
128	5.8624697	5.9279838	1.0514034	1.0464771	5.8952341
129	5.8623109	5.9285836	1.0519644	1.0468528	5.8959789
130	5.8623886	5.9280486	1.0510168	1.0476260	5.8970661
131	5.8610682	5.9282470	1.0477092	1.0482702	5.8975134
132	5.8601246	5.9259782	1.0491972	1.0510155	5.8968458
133	5.8570566	5.9262304	1.0527318	1.0491995	5.9004478
134	5.8568530	5.9263353	1.0526651	1.0489130	5.8994431
135	5.8571124	5.9275818	1.0544052	1.0482775	5.9001107
136	5.8568068	5.9286494	1.0570657	1.0500575	5.9003568
137	5.8570628	5.9296546	1.0551993	1.0475112	5.8991404
138	5.8579798	5.9312439	1.0542990	1.0481507	5.8992910
139	5.8595409	5.9304972	1.0544814	1.0470626	5.8983121
140	5.8586373	5.9312744	1.0565615	1.0465562	5.8983927
141	5.8582048	5.9317384	1.0580374	1.0456738	5.8976922
142	5.8584747	5.9321380	1.0569208	1.0439563	5.8961005
143	5.8600407	5.9311800	1.0554606	1.0455110	5.8926511
144	5.8597574	5.9324536	1.0539010	1.0458155	5.8936424
145	5.8598199	5.9306946	1.0525498	1.0465018	5.8946848
146	5.8586636	5.9332747	1.0510802	1.0475249	5.8931413
147	5.8574729	5.9318171	1.0522553	1.0501033	5.8923106
148	5.8563929	5.9314971	1.0529505	1.0476207	5.8924346
149	5.8543472	5.9316907	1.0538638	1.0467407	5.8933635
150	5.8545117	5.9319177	1.0524882	1.0454296	5.8930421
151	5.8558617	5.9298539	1.0537198	1.0456922	5.8930287
152	5.8559232	5.9311781	1.0539026	1.0438889	5.8932071
153	5.8542466	5.9323125	1.0546054	1.0411243	5.8950925
154	5.8545127	5.9311099	1.0559866	1.0388671	5.8959188
155	5.8543329	5.9321604	1.0552677	1.0390625	5.8946786
156	5.8556242	5.9311705	1.0534068	1.0382410	5.8959174
157	5.8559508	5.9324141	1.0520519	1.0365387	5.8963175
158	5.8559918	5.9315310	1.0520040	1.0389575	5.8955607
159	5.8579049	5.9313755	1.0516186	1.0437930	5.8957782
160	5.8580790	5.9315233	1.0513129	1.0438957	5.8954124


==> data_files/polrot_verlauf_CMA.txt <==
ind	typical		best		worst
0	3.0104816	3.0365984	0.71231079
1	4.0948887	3.9576428	0.84803391
2	4.2164564	4.2208652	0.84058619
3	4.2955647	4.2774858	0.84475660
4	4.2351675	4.2419367	0.86039162
5	4.3280272	4.3195920	0.87706852
6	4.3122864	4.3364105	0.88248730
7	4.2618370	4.3179917	0.87952042
8	4.3748541	4.2956982	0.86627817
9	4.2844563	4.3042412	0.84626961
10	4.3593884	4.3284712	0.86212540
11	4.4110909	4.3537912	0.88722992
12	4.3442392	4.3584642	0.87398529
13	4.3689790	4.4197330	0.85208511
14	4.4199505	4.3595695	0.86141586
15	4.3299689	4.3441496	0.88912201
16	4.3214388	4.3640256	0.87937021
17	4.3670797	4.4343166	0.86765289
18	4.3619666	4.3843493	0.87613392
19	4.3452692	4.3680582	0.87244797
20	5.0799637	5.1452193	0.94693089
21	5.1951079	5.1233802	0.98427105
22	5.2319183	5.1370735	0.97973585
23	5.1516232	5.2078795	0.97359657
24	5.2047358	5.2035871	0.95935869
25	5.1990581	5.2028022	0.95392084
26	5.1169357	5.2000690	0.94552279
27	5.2318354	5.1032753	0.93570757
28	5.1763883	5.1329947	0.97540331
29	5.1295333	5.1381750	0.95648718
30	5.2145810	5.1357555	0.96278715
31	5.1156316	5.1605368	0.95123005
32	5.2278175	5.1771913	0.95973825
33	5.1793599	5.2184038	0.97739887
34	5.1312704	5.1448607	0.98038578
35	5.1814885	5.1595502	0.95195389
36	5.1418672	5.1619496	0.98987246
37	5.1779785	5.1614766	0.96540833
38	5.1614227	5.2731404	0.97873116
39	5.2116685	5.1352668	0.96900511
40	5.6158004	5.5420856	1.0210452
41	5.5558581	5.5230985	1.0085473
42	5.5716920	5.5687923	1.0173321
43	5.5252604	5.5692816	1.0070066
44	5.5991635	5.5435810	0.99795532
45	5.5805202	5.5771065	1.0067935
46	5.5858450	5.6103649	1.0108685
47	5.5862184	5.5886045	1.0226617
48	5.6139216	5.5483294	1.0146375
49	5.6117167	5.5811033	1.0197115
50	5.6065731	5.5673709	0.98720789
51	5.5540843	5.5674229	0.99081707
52	5.5876160	5.5768347	1.0038400
53	5.5518780	5.5286512	1.0119214
54	5.5813632	5.5751204	0.99810886
55	5.5772924	5.5834131	1.0055332
56	5.6131439	5.5464840	1.0146122
57	5.6020694	5.5530400	1.0161781
58	5.5842037	5.5953875	1.0146027
59	5.5579433	5.5828371	1.0236120
60	5.7586794	5.8181663	1.0392389
61	5.7939806	5.7965531	1.0451775
62	5.7790799	5.7919827	1.0334163
63	5.7999411	5.7818017	1.0205607
64	5.7976222	5.7646747	1.0402594
65	5.8016062	5.8228402	1.0117888
66	5.7895474	5.7985654	1.0353074
67	5.8010769	5.7859306	1.0467443
68	5.7920685	5.7827859	1.0228200
69	5.7853093	5.8235397	1.0225534
70	5.7966013	5.8399906	1.0153036
71	5.7991886	5.7943430	1.0429292
72	5.7972121	5.8015313	1.0230808
73	5.7964196	5.7982016	1.0331197
74	5.7623396	5.7882943	1.0308475
75	5.7609520	5.7510695	1.0192928
76	5.8050547	5.8241062	1.0343685
77	5.8068705	5.8046746	1.0427046
78	5.7806792	5.7568603	1.0362320
79	5.7657456	5.7823114	1.0465207
80	5.8517938	5.8541617	1.0426188
81	5.8637300	5.8826513	1.0285640
82	5.8505096	5.8836784	1.0439696
83	5.8663139	5.8957424	1.0385246
84	5.8470101	5.8702817	1.0572186
85	5.8686953	5.8430214	1.0401006
86	5.8773479	5.8862844	1.0359259
87	5.8890309	5.8840456	1.0308819
88	5.8654399	5.8952651	1.0331621
89	5.8845830	5.8910675	1.0369968
90	5.8878627	5.8894877	1.0348897
91	5.9059181	5.8577266	1.0335770
92	5.8958821	5.8785057	1.0220728
93	5.8745241	5.8837428	1.0288320
94	5.8962212	5.8714871	1.0208292
95	5.8862076	5.8822093	1.0369673
96	5.8346090	5.8924251	1.0452075
97	5.8760509	5.8669600	1.0515642
98	5.8880892	5.8898711	1.0261841
99	5.8588333	5.8925896	1.0283680



==> data_files/polrot_verlauf_CMAbatch.txt <==
ind	typical		best		worst
0	0.57726097	0.96837950	0.25895023
1	3.2074018	4.9241872	0.96772003
2	5.1410708	5.1446171	0.98086262
3	5.2268410	5.2078781	0.92929935
4	5.2267165	5.2668014	0.97386026
5	5.2929020	5.2755923	0.97965193
6	5.2805438	5.2721429	0.98795366
7	5.3396449	5.3300629	0.99078465
8	5.3729839	5.3584523	0.99591541
9	5.4134459	5.3827615	0.98735428
10	5.4244723	5.4563556	1.0026751
11	5.4205198	5.4231658	0.98857880
12	5.4951768	5.4416294	0.98958969
13	5.4903812	5.4538188	0.98551273
14	5.4532385	5.4523506	0.97186565
15	5.5422997	5.5175724	0.99568224
16	5.5025387	5.5118623	1.0172215
17	5.5348115	5.4962816	1.0011053
18	5.5724335	5.5308933	0.98844337
19	5.5364118	5.5372815	1.0147600
20	5.6785040	5.6611304	1.0310850
21	5.6770205	5.7081227	1.0130806
22	5.6454830	5.6841865	1.0398073
23	5.6928773	5.6834402	1.0244203
24	5.6967773	5.7243509	1.0323224
25	5.7290573	5.7165418	1.0171232
26	5.7294607	5.6796889	1.0292215
27	5.6862783	5.6874328	1.0356708
28	5.7005477	5.7071333	1.0243716
29	5.7338133	5.7111406	1.0208693
30	5.7233481	5.7115235	1.0147438
31	5.7635274	5.7326827	1.0345354
32	5.7489820	5.7539825	1.0236411
33	5.7425504	5.7294579	1.0190001
34	5.7371001	5.7486048	1.0471206
35	5.7500200	5.7185559	1.0268011
36	5.7628775	5.7248302	1.0081525
37	5.7637987	5.7712817	1.0202775
38	5.7272339	5.7655005	1.0249949
39	5.7358141	5.7518153	1.0176582
40	5.7840867	5.7908835	1.0046091
41	5.8134599	5.8087492	1.0542946
42	5.8298244	5.8203082	1.0450449
43	5.8330383	5.8098555	1.0358543
44	5.8058825	5.8076382	1.0602932
45	5.8309317	5.7937584	1.0481720
46	5.8184414	5.8088698	1.0341845
47	5.8245049	5.8255382	1.0220938
48	5.7984748	5.8013506	1.0164905
49	5.8301029	5.8235927	1.0338554
50	5.8151045	5.8471169	1.0441203
51	5.8245735	5.8169584	1.0401945
52	5.8356586	5.8164635	1.0482435
53	5.8163700	5.8210340	1.0214314
54	5.8185525	5.8073301	1.0399027
55	5.8070812	5.8147206	1.0421600
56	5.8273134	5.8328962	1.0270367
57	5.8212972	5.8205094	1.0277858
58	5.8201365	5.8393431	1.0428119
59	5.8259201	5.8261490	1.0371561
60	5.8393636	5.8332744	1.0348420
61	5.8563647	5.8468213	1.0350795
62	5.8624420	5.8505011	1.0333838
63	5.8798223	5.8670659	1.0253396
64	5.8730531	5.8785238	1.0598369
65	5.8440623	5.8499069	1.0325212
66	5.8304687	5.8658586	1.0471320
67	5.8527179	5.8461084	1.0421438
68	5.8611112	5.8461475	1.0365820
69	5.8750782	5.8622928	1.0264707
70	5.8506365	5.8784699	1.0379844
71	5.8611555	5.8694177	1.0449123
72	5.8733211	5.8439002	1.0451016
73	5.8586531	5.8478513	1.0463662
74	5.8479619	5.8613000	1.0394864
75	5.8578749	5.8758001	1.0382471
76	5.8520994	5.8882461	1.0275440
77	5.8728271	5.8663306	1.0345922
78	5.8608084	5.8688340	1.0523968
79	5.8717108	5.8541956	1.0443001
80	5.8859005	5.8673491	1.0418997
81	5.8691521	5.8670659	1.0425520
82	5.8641114	5.8699007	1.0283861
83	5.8842096	5.8725824	1.0673795
84	5.8778310	5.8734050	1.0455852
85	5.8592696	5.8645501	1.0473328
86	5.8716149	5.8879795	1.0383077
87	5.8657160	5.8853750	1.0574217
88	5.8671570	5.8638945	1.0435896
89	5.8869004	5.8775215	1.0358138
90	5.8754101	5.8804030	1.0573602
91	5.8807192	5.8696027	1.0442514
92	5.8790159	5.8804641	1.0547557
93	5.8790188	5.8806047	1.0286522
94	5.8895702	5.8597260	1.0340605
95	5.8788943	5.8664551	1.0341873
96	5.8634968	5.8685980	1.0441437
97	5.8617215	5.8795395	1.0364990
98	5.8763204	5.8930631	1.0463800
99	5.8816986	5.8536196	1.0268521



==> data_files/polrot_verlauf_CMAflex.txt <==
ind	typical		best		worst
0	1.8214207	2.2830355	0.61939812
1	4.6731367	4.6884260	0.90654945
2	4.7548323	4.7989721	0.93083429
3	4.8804383	4.8850012	0.93967342
4	4.8806782	4.9045701	0.94285536
5	5.2936258	5.3512030	0.97940922
6	5.4027934	5.3552036	0.96855879
7	5.4134607	5.4502349	0.99416733
8	5.4582534	5.3853703	0.99327707
9	5.4015923	5.3940859	0.99267292
10	5.6408672	5.5701528	1.0192952
11	5.6381402	5.6561222	1.0241871
12	5.6806159	5.6631904	0.99512672
13	5.6812167	5.6813755	1.0165930
14	5.6888905	5.6500936	1.0049305
15	5.7346702	5.7337518	1.0262532
16	5.7481232	5.7597213	1.0352402
17	5.8009372	5.7652168	1.0300303
18	5.7719569	5.7724233	1.0123172
19	5.7937651	5.7536354	1.0355697
20	5.8185987	5.8127913	1.0304556
21	5.8461304	5.8095737	1.0236244
22	5.8296309	5.8141623	1.0012112
23	5.8202538	5.8022757	1.0179396
24	5.8224001	5.8198628	1.0421071
25	5.8445902	5.8236256	1.0217862
26	5.8727331	5.8409624	1.0425067
27	5.8481288	5.8230944	1.0417686
28	5.8314042	5.8238130	1.0501838
29	5.8561993	5.8609719	1.0359073



==> data_files/polrot_verlauf_VAE.txt <==
ind	typical		best		worst
0	0.18823290	0.19528961	0.17837715
1	0.19076729	0.17642403	0.16054249
2	0.26818514	0.24594402	0.15671587
3	0.30352402	0.32515621	0.16402864
4	0.29759026	0.43983746	0.23704243
5	0.29806280	0.52842426	0.28061771
6	0.31531906	0.58887053	0.30432558
7	0.31123543	0.68117428	0.33552265
8	0.31685400	0.80884266	0.33434677
9	0.36049604	0.96925640	0.36936140
10	0.43763542	1.1865730	0.43204212
11	0.51546431	1.4933348	0.48887777
12	0.63559484	1.8983598	0.55667591
13	0.75421572	2.4399204	0.63065624
14	0.93128586	3.0744734	0.66665697
15	1.1683750	3.9403081	0.75518131
16	1.4593287	4.8711100	0.82614279
17	1.7825651	5.8215580	0.91340065
18	2.2620378	5.8550782	1.0111179
19	2.8884091	5.8575339	1.0706282
20	3.3285778	5.8645782	1.1499662
21	3.7736547	5.8628459	1.2292352
22	4.3785734	5.8625398	1.3115625
23	4.8765850	5.8533831	1.4413385
24	5.6236978	5.8535986	1.5864439
25	5.8891282	5.8652968	1.6155572
26	5.8863597	5.8524842	1.6427908
27	5.8998432	5.8633451	1.6412110
28	5.8936558	5.8571391	1.6349239
29	5.8931875	5.8604693	1.6838775
30	5.8927951	5.8612876	1.6885095
31	5.8932071	5.8616872	1.7183752
32	5.8931971	5.8666377	1.7724419
33	5.9055948	5.8502793	1.8073893
34	5.9058075	5.8567119	1.8343759
35	5.9031744	5.8501735	1.8627672
36	5.9074492	5.8649077	1.9329205
37	5.8944712	5.8656459	2.0026870
38	5.8952894	5.8488870	2.0380206
39	5.8897409	5.8587790	2.0986326
40	5.8952332	5.8540730	2.1551843
41	5.9031734	5.8564162	2.2266755
42	5.9044104	5.8573313	2.3844044
43	5.9084110	5.8544068	2.5219009
44	5.8886008	5.8548131	2.7217219
45	5.9078469	5.8605900	2.9826555
46	5.9067836	5.8577976	3.2816048
47	5.9029293	5.8519053	3.6416991
48	5.8994632	5.8511806	3.9943871
49	5.8979831	5.8652263	4.4916568
50	5.8962498	5.8676877	5.1650553
51	5.9063296	5.8507700	5.8332596
52	5.9015279	5.8636670	5.8528032
53	5.8908091	5.8637028	5.8461599
54	5.8911319	5.8555918	5.8591228
55	5.9045792	5.8613195	5.8485365
56	5.9077005	5.8548436	5.8588777
57	5.8877087	5.8610697	5.8651557
58	5.9073815	5.8613968	5.8531466
59	5.9004040	5.8656011	5.8555861
60	5.8959665	5.8616586	5.8589683
61	5.9119873	5.8437152	5.8465452
62	5.8905902	5.8627048	5.8537431
63	5.9003754	5.8620429	5.8615417
64	5.9183240	5.8627658	5.8610148
65	5.8908815	5.8564162	5.8561840
66	5.8942361	5.8615613	5.8417850
67	5.8980098	5.8425436	5.8517389
68	5.9042683	5.8691053	5.8365297
69	5.8842196	5.8503380	5.8703084
70	5.8922434	5.8432684	5.8621221
71	5.8996668	5.8444972	5.8610811
72	5.8979945	5.8630199	5.8532553
73	5.8977094	5.8533921	5.8526344
74	5.8879876	5.8604641	5.8631244
75	5.8955460	5.8601670	5.8468022
76	5.8962030	5.8612084	5.8568997
77	5.9038091	5.8554001	5.8663902
78	5.9003181	5.8540654	5.8528714
79	5.8974361	5.8595757	5.8567171
80	5.8912535	5.8623748	5.8647532
81	5.9024153	5.8589458	5.8749390
82	5.8980756	5.8558054	5.8400884
83	5.8987670	5.8549118	5.8545060
84	5.9120989	5.8515248	5.8592010
85	5.8958693	5.8617129	5.8501515
86	5.9039526	5.8690767	5.8612127
87	5.8970852	5.8528543	5.8614945
88	5.8953705	5.8625741	5.8502712
89	5.9010015	5.8676395	5.8612180
90	5.9171805	5.8547840	5.8652020
91	5.8952856	5.8659048	5.8543215
92	5.9003978	5.8548965	5.8587122
93	5.8999763	5.8486977	5.8517551
94	5.8991370	5.8517861	5.8710847
95	5.8953176	5.8616385	5.8589191
96	5.8983955	5.8533335	5.8626137
97	5.9031639	5.8670764	5.8480644
98	5.8988581	5.8535304	5.8604794
99	5.9060793	5.8442183	5.8585625
100	5.9011822	5.8634701	5.8594656
101	5.9014940	5.8435659	5.8633590
102	5.8948159	5.8636355	5.8400669
103	5.9031453	5.8611007	5.8430042
104	5.8878746	5.8626847	5.8627677
105	5.8920360	5.8592839	5.8628597
106	5.8926320	5.8675904	5.8641686
107	5.8933563	5.8728757	5.8600659
108	5.9030328	5.8573685	5.8635149
109	5.8948994	5.8701191	5.8497963
110	5.9096937	5.8522525	5.8600593
111	5.9073954	5.8611636	5.8570619
112	5.8897309	5.8470182	5.8492975
113	5.8993654	5.8553538	5.8586998
114	5.8876891	5.8504381	5.8609443
115	5.8918486	5.8592496	5.8538132
116	5.8935642	5.8523779	5.8584714
117	5.9024501	5.8497267	5.8448949
118	5.8951707	5.8525395	5.8579388
119	5.8956504	5.8573942	5.8669915
120	5.8976469	5.8586612	5.8632932
121	5.8900323	5.8638248	5.8633499
122	5.8984013	5.8651800	5.8501263
123	5.8942056	5.8573637	5.8497319
124	5.8968945	5.8510547	5.8697433
125	5.9057446	5.8585877	5.8609943
126	5.9065757	5.8485365	5.8519936
127	5.8880410	5.8637924	5.8716350
128	5.8979445	5.8506751	5.8477325
129	5.8894920	5.8524609	5.8548002
130	5.8989029	5.8641877	5.8565550
131	5.8952885	5.8564191	5.8535209
132	5.9094939	5.8483062	5.8381104
133	5.8895364	5.8667459	5.8518496
134	5.9023876	5.8553863	5.8553858
135	5.8986235	5.8527207	5.8596640
136	5.9026713	5.8551636	5.8525362
137	5.8944302	5.8663840	5.8541942
138	5.8960896	5.8433394	5.8539758
139	5.9026117	5.8654513	5.8601041
140	5.8973217	5.8675890	5.8559613
141	5.9011717	5.8576670	5.8657818
142	5.9019032	5.8507504	5.8531580
143	5.9000454	5.8446813	5.8600230
144	5.8950505	5.8661084	5.8610649
145	5.8932238	5.8678427	5.8592806
146	5.8942885	5.8606267	5.8684211
147	5.8920240	5.8689570	5.8575430
148	5.8943653	5.8501043	5.8526011
149	5.8951688	5.8492761	5.8607988
150	5.8900676	5.8619366	5.8564463
151	5.8916297	5.8715172	5.8492298
152	5.8960881	5.8622546	5.8677211
153	5.8874664	5.8431916	5.8554444
154	5.8920994	5.8571806	5.8590298
155	5.9007015	5.8671818	5.8497276
156	5.9034491	5.8568573	5.8594484
157	5.8962436	5.8595581	5.8532915
158	5.8993778	5.8620119	5.8549018
159	5.8894219	5.8626261	5.8587399
160	5.9008985	5.8531499	5.8599873
161	5.9027114	5.8704896	5.8755560
162	5.9084167	5.8498716	5.8548889
163	5.8918748	5.8442655	5.8653121
164	5.8945684	5.8616419	5.8551278
165	5.9027228	5.8666091	5.8635802
166	5.8940887	5.8563447	5.8488393
167	5.8910270	5.8493195	5.8446918
168	5.8886628	5.8595643	5.8539410
169	5.8955617	5.8577476	5.8563271


==> data_files/polrot_verlauf_VAEflex.txt <==
ind	typical		best		worst
0	0.27024126	0.25105953	0.23018742
1	0.78204155	1.8313560	0.54077911
2	3.8935785	5.5036840	1.0855069
3	5.9438219	5.9304700	1.5961523
4	5.9286447	5.9286747	1.5512333
5	5.9465499	5.9323854	1.6921558
6	5.9352193	5.9379883	1.8473945
7	5.9303942	5.9454136	2.6526575
8	5.9389429	5.9315014	4.7236600
9	5.9361072	5.9309216	5.9363594
10	5.9300990	5.9241104	5.9318395
11	5.9351511	5.9266605	5.9421968
12	5.9357390	5.9364409	5.9318933
13	5.9372768	5.9413681	5.9356089
14	5.9329896	5.9325824	5.9225597
15	5.9308462	5.9341192	5.9321780
16	5.9357958	5.9286547	5.9363208
17	5.9412689	5.9262900	5.9344931
18	5.9404893	5.9406648	5.9274263
19	5.9345760	5.9246278	5.9386969
20	5.9362535	5.9403296	5.9330163
21	5.9346228	5.9317880	5.9288416
22	5.9377375	5.9386215	5.9394665
23	5.9217095	5.9380069	5.9330578
24	5.9218874	5.9373064	5.9347401
25	5.9354010	5.9451814	5.9318891
26	5.9306836	5.9382262	5.9425058
27	5.9304538	5.9475770	5.9383955
28	5.9451566	5.9356289	5.9411478
29	5.9441991	5.9366679	5.9378357


